Land Use Classification in Remote Sensing Images by Convolutional Neural Networks

We explore the use of convolutional neural networks for the semantic classification of remote sensing scenes. Two recently proposed architectures, CaffeNet and GoogLeNet, are adopted, with three different learning modalities. Besides conventional training from scratch, we resort to pre-trained networks that are only fine-tuned on the target data, so as to avoid overfitting problems and reduce design time. Experiments on two remote sensing datasets, with markedly different characteristics, testify on the effectiveness and wide applicability of the proposed solution, which guarantees a significant performance improvement over all state-of-the-art references.

==> figure/caffenet_architecture.tikz <==
\begin{tikzpicture}
\newcommand\layer[7]{
	% (#1,#2,#3) = (X,Y,Z)		coordinate del centro del layer
	% (#4,#5,#6) = (dX,dY,dZ)	dimensioni del layer
	% #7						colore del layer
    	\draw[#7] ({#1+#4/2},{#2+#5/2},{#3+#6/2}) -- ++(-{#4},0,0) -- ++(0,-{#5},0) -- ++({#4},0,0) -- cycle;
	\draw[#7] ({#1+#4/2},{#2+#5/2},{#3+#6/2}) -- ++(0,0,-{#6}) -- ++(0,-{#5},0) -- ++(0,0,{#6}) -- cycle;
	\draw[#7] ({#1+#4/2},{#2+#5/2},{#3+#6/2}) -- ++(-{#4},0,0) -- ++(0,0,-{#6}) -- ++({#4},0,0) -- cycle;
}
\newcommand\convlayer[7]{
	% (#1,#2,#3) = (X,Y,Z)		coordinate del centro del layer
	% (#4,#5,#6) = (dX,dY,dZ)	dimensioni del layer
	% #7 						fattore di scala della finestra scorrevole
	\layer{#1}{#2}{#3}{#4}{#5/#7}{#6/#7}{red};
	\layer{#1}{#2}{#3}{#4}{#5}{#6}{black};	
}
\newcommand\connection[6]{
	% INPUT:
	% (#1,#2,#3) = (Xs,Ys,Zs) 	coordinate dello spigolo in alto a sinistra della sorgente
	% (#4,#5) = (dY,dZ) 			dimensioni della sorgente lungo Y e Z
	% (#6) = (Xd) 				distanza della destinazione lungo X
    	\draw[black,dotted] ({#1}, {#2+#4/2},	{#3+#5/2}) 	-- ({#6},{#2},{#3});
    	\draw[black,dotted] ({#1}, {#2+#4/2},	{#3-#5/2}) 	-- ({#6},{#2},{#3});
    	\draw[black,dotted] ({#1}, {#2-#4/2}, 	{#3+#5/2}) 	-- ({#6},{#2},{#3});
    	\draw[black,dotted] ({#1}, {#2-#4/2}, 	{#3-#5/2}) 	-- ({#6},{#2},{#3});
}

\tikzstyle{arrow} = [-stealth, very thick]

\pgfmathsetmacro{\centerY}{0}
\pgfmathsetmacro{\centerZ}{0}
\pgfmathsetmacro{\spacing}{2}
\pgfmathsetmacro{\scale}{4}
\pgfmathsetmacro{\layerN}{0}

% LAYER 1
\pgfmathsetmacro{\layerN}{\layerN+1}
\pgfmathsetmacro{\deltaX}{0.2}
\pgfmathsetmacro{\deltaY}{4}
\pgfmathsetmacro{\deltaZ}{4}
\convlayer{\spacing*(\layerN-1)}{\centerY}{\centerZ}{\deltaX}{\deltaY}{\deltaZ}{\scale};
\connection{\spacing*(\layerN-1)+\deltaX/2}{\centerY}{\centerZ}{\deltaY/\scale}{\deltaZ/\scale}{\spacing*\layerN-.3};
\node[draw] at ({\spacing*(\layerN-1)},\centerY-\deltaY*.8) {\footnotesize 227$\times$227$\times$3};

% LAYER 2
\pgfmathsetmacro{\layerN}{\layerN+1}
\pgfmathsetmacro{\deltaX}{0.4}
\pgfmathsetmacro{\deltaY}{2}
\pgfmathsetmacro{\deltaZ}{2}
\convlayer{\spacing*(\layerN-1)}{\centerY}{\centerZ}{\deltaX}{\deltaY}{\deltaZ}{\scale};
\connection{\spacing*(\layerN-1)+\deltaX/2}{\centerY}{\centerZ}{\deltaY/\scale}{\deltaZ/\scale}{\spacing*\layerN-.4};
\node[draw] at ({\spacing*(\layerN-1)},\centerY-\deltaY*.9) { \footnotesize 55$\times$55$\times$96};

% LAYER 3
\pgfmathsetmacro{\layerN}{\layerN+1}
\pgfmathsetmacro{\deltaX}{0.6}
\pgfmathsetmacro{\deltaY}{1}
\pgfmathsetmacro{\deltaZ}{1}
\convlayer{\spacing*(\layerN-1)}{\centerY}{\centerZ}{\deltaX}{\deltaY}{\deltaZ}{\scale};
\connection{\spacing*(\layerN-1)+\deltaX/2}{\centerY}{\centerZ}{\deltaY/\scale}{\deltaZ/\scale}{\spacing*\layerN-.45};
\node[draw] at ({\spacing*(\layerN-1)},\centerY-\deltaY*1) {\footnotesize 27$\times$27$\times$256};

% LAYER 4
\pgfmathsetmacro{\layerN}{\layerN+1}
\pgfmathsetmacro{\deltaX}{0.8}
\pgfmathsetmacro{\deltaY}{.5}
\pgfmathsetmacro{\deltaZ}{.5}
\convlayer{\spacing*(\layerN-1)}{\centerY}{\centerZ}{\deltaX}{\deltaY}{\deltaZ}{\scale};
\connection{\spacing*(\layerN-1)+\deltaX/2}{\centerY}{\centerZ}{\deltaY/\scale}{\deltaZ/\scale}{\spacing*\layerN-.45};
\node[draw] at ({\spacing*(\layerN-1)},\centerY-\deltaY*1.4) {\footnotesize 13$\times$13$\times$384};

% LAYER 5
\pgfmathsetmacro{\layerN}{\layerN+1}
%\pgfmathsetmacro{\deltaX}{1}
%\pgfmathsetmacro{\deltaY}{.25}
%\pgfmathsetmacro{\deltaZ}{.25}
\convlayer{\spacing*(\layerN-1)}{\centerY}{\centerZ}{\deltaX}{\deltaY}{\deltaZ}{\scale};
\connection{\spacing*(\layerN-1)+\deltaX/2}{\centerY}{\centerZ}{\deltaY/\scale}{\deltaZ/\scale}{\spacing*\layerN-.4};
\node[draw] at ({\spacing*(\layerN-1)},\centerY-\deltaY*1.4) {\footnotesize 13$\times$13$\times$384};

% LAYER 6
\pgfmathsetmacro{\layerN}{\layerN+1}
\pgfmathsetmacro{\deltaX}{0.6}
%\pgfmathsetmacro{\deltaY}{.125}
%\pgfmathsetmacro{\deltaZ}{.125}
\layer{\spacing*(\layerN-1)}{\centerY}{\centerZ}{\deltaX}{\deltaY}{\deltaZ}{black};
\node[draw] at ({\spacing*(\layerN-1)},\centerY-\deltaY*1.4) {\footnotesize 13$\times$13$\times$256};


\pgfmathsetmacro{\deltaX}{1}
% LAYER 7
\pgfmathsetmacro{\layerN}{\layerN+1}
\draw[arrow] ({\spacing*(\layerN-2)+.65},\centerY) -- ({\spacing*(\layerN-1)},\centerY);
\draw[] ({\spacing*(\layerN-1)},-1.75) rectangle ({\spacing*(\layerN-1)+1},1.75);
%\draw (12,-1.25) -- (12,0.25) -- (13,0.25) -- (13,-1.25) -- (12,-1.25);
\node[draw] at ({\spacing*(\layerN-1)+.5},-2.25) {\footnotesize 4096};

% LAYER 8
\pgfmathsetmacro{\layerN}{\layerN+1}
\draw[arrow] ({\spacing*(\layerN-2)+\deltaX},\centerY) -- ({\spacing*(\layerN-1)},\centerY);
\draw[] ({\spacing*(\layerN-1)},-1.75) rectangle ({\spacing*(\layerN-1)+1},1.75);
%\draw (12,-1.25) -- (12,0.25) -- (13,0.25) -- (13,-1.25) -- (12,-1.25);
\node[draw] at ({\spacing*(\layerN-1)+.5},-2.25) {\footnotesize 4096};

% LAYER 9
\pgfmathsetmacro{\layerN}{\layerN+1}
\draw[arrow] ({\spacing*(\layerN-2)+\deltaX},\centerY) -- ({\spacing*(\layerN-1)},\centerY);
\draw[] ({\spacing*(\layerN-1)},-.75) rectangle ({\spacing*(\layerN-1)+1},.75);
%\draw (12,-1.25) -- (12,0.25) -- (13,0.25) -- (13,-1.25) -- (12,-1.25);
\node[draw] at ({\spacing*(\layerN-1)+.5},-1.25) {\footnotesize 21};

\end{tikzpicture}

==> figure/ucmerced_errors_googlenet/errori.txt <==
Predicted storagetanks 		for buildings84.jpg

Predicted denseresidential 	for mediumresidential76.jpg

Predicted intersection 		for mobilehomepark71.jpg

Predicted mobilehomepark 	for denseresidential65.jpg

Predicted runway 		for freeway96.jpg

Predicted golfcourse 		for river09.jpg

Predicted denseresidential 	for mediumresidential49.jpg

Predicted sparseresidential 	for mediumresidential70.jpg
